SoK: Privacy-Preserving Collaborative Tree-based Model Learning

Tree-based models are among the most efficient machine learning techniques for data mining nowadays due to their accuracy, interpretability, and simplicity. The recent orthogonal needs for more data and privacy protection call for collaborative privacy-preserving solutions. In this work, we survey the literature on distributed and privacy-preserving training of tree-based models and we systematize its knowledge based on four axes: the learning algorithm, the collaborative model, the protection mechanism, and the threat model. We use this to identify the strengths and limitations of these works and provide for the first time a framework analyzing the information leakage occurring in distributed tree-based model learning.

==> images/Keys.csv <==
- 'Key',
- Algo 			# Main algo
 ---AdaBoost',
 ---Any',
 ---Boosted',
 ---C45',
 ---CART',
 ---CART-like',
 ---CRF',
 ---CRT',
 ---Extra',
 ---FDT',
 ---GBDT',
 ---ID3',
 ---ID3/C4.5',
 ---ID3/CRT',
 ---RDT',
 ---RF',
 ---RF AdaBoost',
 ---RF GBDT',
 ---XGBoost',
- SubExt 		#underlying algo
 ----',				# NA
 ---C45',
 ---CART',
 ---CART-like',
 ---Greedy',
 ---ID3-like',
 ---ID3xC45',
- Metric 		# Gain metric
 ----',				# NA
 ---Any',
 ---Fuzzy all',
 ---GR',
 ---Gain Ratio',
 ---Gini',
 ---Gini MSE',
 ---Gini or IG',
 ---IG',
 ---IG Max',
 ---IG, Gini, GR, Max',
 ---IG, Max, Gini',
 ---IG/None',
 ---IG_GR',
 ---IR',
 ---Max',
 ---None',
 ---median',
- DT 			# Data Type
----',				# NA
---C',				# Categorical
---C N',			
---N',				# Numerical/Continuous
---N C?',
- Task			# Learning task
 ----',
 ---C',
 ---C ',
 ---C R',
 ---R',
- Collab 		# Collaborative model: data distrib
 ---Both',
 ---Central',
 ---Horizontal',
 ---Vertical',
- Model 		# Collaborative model Type
 ---2PC',
 ---2PC + utp',
 ---2PC+master',
 ---Aggregator',
 ---Aggregator+miner',
 ---Central',
 ---FD',
 ---Leader',
 ---MapReduce',
 ---Offloading',
 ---P-M',
 ---Sequential',
 ---TTP stp+FD',
- Members 			# Members of the federation
---P',					# Parties
---P 3',				# Parties and third party
---P A',				# Parties and aggregator
---P A (3 for HE)',
---P A M',
---P M',				# Parties and miner 
- DC 				# Data confidentiality
 '---No',
 '---Yes',
- IC 				# Intermediates Confidentiality
 ---DP',
 ---No',
 ---Yes',
 ---Yes ',
- TM 				# Threat Model
 ----',					# NA
 ---Anytrust',
 ---HbC',
 ---Honest',
 ---Malicious',
 ---Malicious S',
 - PPM 				# Privacy Preserving Mechanism
 ---DP',
 ---DP-GAN',
 ---Electronic Voting',
 ---HE',
 ---LSH',
 ---None',
 ---Perturbation',
 ---SGX Obliviousness',
 ---SMC',
 ---SuLQ',
 ---hybrid',
 ---k-ano']
